JustFit: Just-in-Time State Management for Local LLM Serving

Local agents need memory for model execution and working history. We present JustFit, an MLX runtime that coordinates their overlapping allocations: KVExec executes and checkpoints four-bit KV with bounded workspace, PhaseSwap loads phase-dependent components, and StateTrans preserves history across execution modes. With Qwen3.8-27B MXFP4 on a 24 GiB M4 Pro MacBook, JustFit reaches 327,680 retained positions across two requests, 10.67 times the evaluated baseline's 30,720-position single-request record. One request completes the full 262,144-position native window at median 5.986 tokens/s. Each shape completes 16,384 outputs per request in three fresh processes: B1 uses one cold build and two prefix extensions; B2 uses three ordered prefix extensions (Section 4). Image encoding can proceed while preserving a live 196,608-input text request. A controlled, repetitive 32K+6K workload reaches median 18.284 tokens/s at 15,626 MiB; a separate AIME 2026 evaluation scores 29/30. Coordinating execution and state lifetimes makes longer histories feasible on personal hardware.

==> data/fixed_post.csv <==
evo,peak,peak_lo,peak_hi,pp,tg,tg_lo,tg_hi,apc
8,15631,1,1,114.7091823876657,18.27536478324606,0.006427241448960785,0.0017091415806618215,1
9,15632,0,0,114.3604288566879,18.29157960836958,0.002579018207942596,0.0065495643223734135,1
10,15626,0,14,114.37289123832414,18.283851600845807,0.012775769684129301,0.10942053021410914,1


==> data/fixed_pre.csv <==
evo,peak,peak_lo,peak_hi,pp,tg,tg_lo,tg_hi,apc
1,18225,4,2,110.82286843540928,5.975214659801315,0.0020372428937482923,0.0048218835493019085,0
2,18220,121,0,115.85863243952471,6.540524054160599,0.0016560589623226818,0.0011260042966254602,0
3,17806,11,0,115.88680695907094,13.290945433161657,0.0024492697966369548,0.0035061404153911013,0
4,17044,4,7,110.57057110411134,11.445745090202537,0.004789015355909143,0.0005569790700867827,0
5,16547,2,12,110.55273137160933,11.445448754785945,0.0004842117233572196,4.519069657149544e-06,0
6,16374,9,29,108.87520779005233,11.54101272348119,0.0016696635743009836,0.004018417172336086,0
7,16365,1,40,115.00725061002181,11.538777552091638,0.004779535214412434,0.0003467818000562062,0


==> data/hero_capacity_v25.csv <==
x,input_k,output_k
0,24,6
1,240,16
2,288,32


==> data/memory_growth_slopes.csv <==
name,x,n,min_input_k,max_input_k,slope_mib_per_1k,intercept_mib,reference_input_k,reference_peak_mib,endpoint_delta_mib,endpoint_average_mib_per_1k
mlx-vlm baseline,0,3,8.0,24.0,169.875,15791.0,8.0,17180,2718,169.875
JustFit,1,3,8.0,64.0,12.506756756756756,15592.432432432433,8.0,15746,687,12.267857142857142

